Global and Local Features through Gaussian Mixture Models on Image Semantic Segmentation

The semantic segmentation task aims at dense classification at the pixel-wise level. Deep models exhibited progress in tackling this task. However, one remaining problem with these approaches is the loss of spatial precision, often produced at the segmented objects' boundaries. Our proposed model addresses this problem by providing an internal structure for the feature representations while extracting a global representation that supports the former. To fit the internal structure, during training, we predict a Gaussian Mixture Model from the data, which, merged with the skip connections and the decoding stage, helps avoid wrong inductive biases. Furthermore, our results show that we can improve semantic segmentation by providing both learning representations (global and local) with a clustering behavior and combining them. Finally, we present results demonstrating our advances in Cityscapes and Synthia datasets.

==> img/ablation_study_IoU_z.csv <==
k, z
2, 77.2358470069161
4, 80.59589771068707
8, 80.73219984410488
12, 80.93590468706519
16, 81.00486307772609


==> img/ablation_study_IoU_z_g.csv <==
k, zg
2, 78.59126461972913
4, 81.22021782046967
8, 81.57236809748306
12, 82.1163719149404
16, 81.65358747923368


==> img/ablation_study_Prec_z.csv <==
k, z
2, 86.74869298888505
4, 90.03018271277871
8, 90.6240758179476
12, 89.57430552467942
16, 90.62233441549951


==> img/ablation_study_Prec_z_g.csv <==
k, zg
2, 88.29938748969631
4, 88.31557782512135
8, 89.98018765644872
12, 90.66617392701743
16, 90.02612210290046


==> img/ablation_study_Rec_z.csv <==
k, z
2, 84.87399822782967
4, 87.28743825301736
8, 87.07824667742169
12, 88.2369324467742
16, 87.26589298542054


==> img/ablation_study_Rec_z_g.csv <==
k, zg
2, 86.15938383256719
4, 89.7964698160681
8, 88.52865197322643
12, 88.6562663064435
16, 88.62083701432063


==> img/cityscape_adapnet_pp.csv <==
width, trimap
1, 54.635169414
3, 45.8371666053
5, 41.1423733672
7, 38.3088663369
9, 36.4100799036
11, 35.0550655094
13, 34.0399621394
15, 33.2515770325
17, 32.626238145
19, 32.1211191425
21, 31.7075964488
23, 31.3653799016
25, 31.0770966351
27, 30.832363135
29, 30.62162749

==> img/cityscape_dunet.csv <==
width, trimap
1, 58.6544766557
3, 50.1577292015
5, 44.4860301083
7, 40.7886881398
9, 38.2425691645
11, 36.4023149351
13, 35.0179160215
15, 33.9348888992
17, 33.0650095989
19, 32.3575363008
21, 31.7708445743
23, 31.2807371821
25, 30.8670701794
27, 30.5118570417
29, 30.2066071325

==> img/cityscape_hrnet+ocr.csv <==
width, trimap
1, 52.7358114524
3, 43.2947231994
5, 38.2754619604
7, 35.2437035408
9, 33.2053339356
11, 31.746757007
13, 30.651686916
15, 29.7987812959
17, 29.1147950239
19, 28.5572151083
21, 28.0956512224
23, 27.7103580509
25, 27.3857160582
27, 27.1075563642
29, 26.8702329239

==> img/cityscape_hrnet.csv <==
width, trimap
1, 53.5303520431
3, 44.0836378079
5, 39.0883478932
7, 36.0755001047
9, 34.0508802104
11, 32.6014303751
13, 31.5128373299
15, 30.665134708
17, 29.9866419518
19, 29.634147817
21, 29.1762464432
23, 28.7930271182
25, 28.4692657461
27, 28.109505788
29, 27.9533758774


==> img/cityscape_ocnet.csv <==
width, trimap
1, 60.2941247418
3, 52.3190611219
5, 46.4919796121
7, 42.554127674
9, 39.8278159592
11, 37.8564159839
13, 36.3730560404
15, 35.2124558646
17, 34.2816658713
19, 33.5264003733
21, 32.9033866949
23, 32.3854260634
25, 31.9511642453
27, 31.5814601135
29, 31.265854976

==> img/cityscape_phgmm.csv <==
width, trimap
1, 52.4354763127
3, 42.9582009952
5, 37.9566106044
7, 34.9400818584
9, 32.9173630867
11, 31.4704843453
13, 30.3838522611
15, 29.5364086543
17, 28.8580866083
19, 28.3057564711
21, 27.8494724863
23, 27.4687842557
25, 27.1488940554
27, 26.8733497925
29, 26.6379188308

==> img/synthia_adapnet_pp.csv <==
width, trimap
1, 56.3463558543
3, 44.0794133286
5, 37.9042996967
7, 34.4722373459
9, 32.3116851311
11, 30.8358340476
13, 29.7741595101
15, 28.9827768339
17, 28.3705062556
19, 27.8832777591
21, 27.4871988483
23, 27.1579261519
25, 26.8791633727
27, 26.6402353892
29, 26.4327567883

==> img/synthia_ccnet.csv <==
width, trimap
1, 56.0857951744
3, 43.7044974026
5, 37.5055599578
7, 34.073072623
9, 31.9177909512
11, 30.4471324461
13, 29.3887994937
15, 28.599263844
17, 27.9878765377
19, 27.5005288959
21, 27.1036007822
23, 26.7744491895
25, 26.4960091135
27, 26.2576762869
29, 26.0509521799

==> img/synthia_dunet.csv <==
width, trimap
1, 51.1801493395
3, 38.7200878195
5, 33.3027228349
7, 30.3587080097
9, 28.5073951108
11, 27.2418967792
13, 26.3309777829
15, 25.6508774273
17, 25.1234774506
19, 24.7034510234
21, 24.3619224157
23, 24.0781199131
25, 23.8388838576
27, 23.6344805746
29, 23.4575687647

==> img/synthia_hrnet+ocr.csv <==
width, trimap
1, 42.2287316171
3, 33.1163329258
5, 29.4072983186
7, 27.3539693837
9, 26.0447222689
11, 25.1422206613
13, 24.4872417982
15, 23.9996829621
17, 23.6251264283
19, 23.3314867783
21, 23.0973173304
23, 22.9072580036
25, 22.7508739718
27, 22.6195031673
29, 22.5080255624

==> img/synthia_hrnet.csv <==
width, trimap
1, 48.7738284906
3, 37.3955964449
5, 32.5384165094
7, 29.8043847498
9, 28.0410895535
11, 26.8183796532
13, 25.9308755266
15, 25.263590764
17, 24.7436565719
19, 24.3274937926
21, 23.9880952738
23, 23.7063053197
25, 23.4685957037
27, 23.2656768538
29, 23.0906243721

==> img/synthia_ocnet.csv <==
width, trimap
1, 55.3577622479
3, 42.8808873526
5, 36.7724344858
7, 33.420359756
9, 31.3220729605
11, 29.8932597937
13, 28.8668523148
15, 28.1020201492
17, 27.5102276495
19, 27.0394020411
21, 26.6567583513
23, 26.3398094329
25, 26.0720725521
27, 25.8429782218
29, 25.6443963424

==> img/synthia_phgmm.csv <==
width, trimap
1, 43.6656059832
3, 34.1989905085
5, 30.3296198331
7, 28.1857235648
9, 26.817834922
11, 25.8738382213
13, 25.1908862139
15, 24.68406832
17, 24.2967951167
19, 23.9936685879
21, 23.7521966872
23, 23.5568277704
25, 23.3957182035
27, 23.2603459851
29, 23.1459124649
